Efficient error estimators for Generalized Nystr\"om

Randomized algorithms in numerical linear algebra have proven to be effective in ameliorating issues of scalability when working with large matrices, efficiently producing accurate low-rank approximations. A key remaining challenge, however, is to efficiently assess the approximation accuracy of randomized methods without additional expensive matrix accesses. Recent work has addressed this issue by deriving fast leave-one-out error estimators for the randomized SVD and Nystr\"om decomposition, enabling accurate error estimation with no additional matrix accesses. In this work, we extend the leave-one-out framework to the generalized Nystr\"om decomposition, an approach that can be applied to general rectangular matrices. We do this by deriving three new leave-one-out error estimators and validating their effectiveness through numerical experiments.

==> csvs/addvec_diff.csv <==
rank, svd_err, GN_err, tGN, LCO, tLCO, LTO, tLTO, LPO, tLPO, bruteLCO, tbruteLCO, bruteLTO, tbruteLTO, bruteLPO, tbruteLPO
48, 0.028910890279919572, 2.5063302982843725, 1229.372589, 1.5141795350215532, 0.00021025, 24.67577352419342, 0.000147583, 512.7011172935189, 0.000136291, 1.5141795341035642, 0.022465541,  24.675773008364647, 0.012702750999999998, 512.7011187485693, 0.6838820930000002 
96, 0.017616955766693348, 1.5487102317276686, 2983.970123, 1.2946780041691033, 0.001492791, 41.05720673265311, 0.00026825, 3721.391079437992, 0.00013475, 1.2946780030753924, 0.05607658899999998, 41.05720609239143, 0.066567623, 3721.391239182067,  6.609451335999983
144, 0.013881947647310034, 3.3454863083994955, 8998.865804, 1.807679184165422, 0.001328209, 7.205244605803089, 0.000630584, 1186.1083338449937, 0.000406375, 1.807679187758242, 0.22935779199999995, 7.205244593130296, 0.189085081, 1186.108327768577, 27.305841843999982
192, 0.011453637306735936,  2.2942106190557903, 20609.770956, 1.311403227599524, 0.00252325, 21.857522105815946, 0.000804208, 1145.0470953365445, 0.000591209, 1.311403226723414,  0.539642288,  21.857523147691325, 0.42852582800000005, 1145.047176285016, 84.29965451500044
240, 0.009133841078788334, 12.976945294717332, 46389.896516, 4.136464025160214, 0.002929209, 11.619485966076887, 0.001562375, 59.825590015052704, 0.001031167, 4.136463922863118,  0.8426325429999998, 11.619488672310535, 1.9305357380000001, 59.82572217842692, 196.82410711600147  

==> csvs/output_adddef_m18_n18_os0.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,LPO,tLPO,LCO,tLCO
adddef,1,18,18,0,0,1.404142480869403,39.351860125,0.0702797961218545,3.0041e-5,0.0702797961218545,2.2792e-5,0.23046157905133172,4.00875e-4
adddef,51,18,18,0,0,4.753877177610601,2622.734866791,2.526125765307282e-5,9.23208e-4,9.642561107197136e-5,8.9625e-4,2.0797159377983205,7.6417e-5
adddef,101,18,18,0,0,0.9004234713497656,7208.496534042,4.420442447947019e-7,1.34751e-4,3.281010331868153e-5,6.887500000000001e-5,0.15511960059733815,1.6525e-4
adddef,151,18,18,0,0,1.6573141903205424,12811.304255583,9.992534924976673e-8,6.67958e-4,2.2762444530957715e-5,5.98917e-4,0.04523495374586775,5.70958e-4
adddef,201,18,18,0,0,1.4886192638865514,21844.330992583,6.170129586960542e-8,8.54874e-4,7.239874784252982e-6,5.18875e-4,0.020327486320083,0.001112667


==> csvs/output_brute_chan_m500_n500_os0.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,bruteLTO,tbruteLTO,LPO,tLPO,bruteLPO,tbruteLPO,LCO,tLCO,bruteLCO,tbruteLCO
chan,25,500,500,0,6.388165140461608,1939.2107311768336,1.755442579,652.8953051630926,3.04953e-4,652.895305163209,0.05495498399999998,2119.5434295944583,2.9935899999999e-4,2119.5434295987816,3.365420481000001,646.6661641919331,1.16714e-4,646.6661641919369,0.820428342
chan,50,500,500,0,3.4583661007444664,4626.18887932889,0.024235509,1099.0684165888465,6.400899999999999e-5,1099.068416591691,0.28190606300000004,54822.50767382214,4.7462e-5,54822.50771455006,14.407825244999978,1335.1733186591755,1.93461e-4,1335.1733186591655,0.5509590719999999
chan,75,500,500,0,2.5503989989339777,1347.63381289645,0.026699273,985.6938695829712,1.49638e-4,985.6938695806496,0.4451978160000002,15390.70088401948,9.3314e-5,15390.700883365796,39.044796279000074,714.9501013529531,4.77695e-4,714.9501013529983,0.6168408990000002
chan,100,500,500,0,2.140239709497837,790.0046111594962,0.063173972,18283.388801724468,3.17259e-4,18283.38880345584,0.8946366509999999,865101.5264916138,1.63566e-4,865101.5373642648,83.92880049500043,518.222621541407,8.30792e-4,518.2226215414106,0.7860763599999998
chan,125,500,500,0,1.9201457435246765,2678.4606746980216,0.076488193,1406.3360866857815,4.99546e-4,1406.3360866856071,1.5837543739999993,84160.2260145609,2.6553e-4,84160.22601651706,198.5687471409991,1033.9673564732989,0.001455771,1033.9673564732957,1.623790347
chan,150,500,500,0,1.7890909400895654,1631.8711855278418,0.010093054,5054.80344747154,2.9518e-4,5054.803447489394,4.642300471000002,119763.06222393172,1.7682199999999e-4,119763.06181397926,701.7897871570011,857.7395009970934,8.9387e-4,857.7395009971148,2.6935026359999985
chan,175,500,500,0,1.7052520339753146,2383.9905702016645,0.061340573,2541.4367203401,0.001094051,2541.4367203509514,3.4921958259999997,127571.71129429516,5.72183e-4,127571.70913307305,625.3562371439954,1080.4374317988184,0.003165522,1080.4374317988115,3.7416601249999983
chan,200,500,500,0,1.6487076521908328,1162.8621816716834,0.071635956,2577.1919735087245,0.001053418,2577.1919735037613,4.827189011999998,295714.38016940706,5.45584e-4,295714.37524489884,1101.6293322579866,479.6341151158059,0.002028893,479.63411511581234,5.153190090999998
chan,225,500,500,0,1.609005503683409,656.9053204874951,0.077149428,7291.3232761261,0.00153971799999999,7291.323276077738,7.932938365,131934.62654925638,0.001176121,131934.62691840748,1713.940532877001,379.5113729832596,0.003002885,379.51137298326034,9.516835144
chan,250,500,500,0,1.5802513459354488,1462.1184231857994,0.094147477,39655.52104913546,0.003298163,39655.52103328554,12.556986927000006,80963.06575523516,0.001842931,80963.0652374917,3148.5911419660047,586.0429735935404,0.005384086,586.04297359354,11.630646769999997


==> csvs/output_brute_chan_m500_n500_os5-2.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,bruteLTO,tbruteLTO,LPO,tLPO,bruteLPO,tbruteLPO,LCO,tLCO,bruteLCO,tbruteLCO
chan,25,500,500,5,6.38816514046161,149.14165733282,1.917398268,0,0,185.557313277801,0.090467612,0,0,228.055904869178,3.133354159,134.44640958403,0.000418098,134.44640958403,0.82780894
chan,50,500,500,5,3.45836610074447,180.824256137241,0.004991908,0,0,188.907506195889,0.190661944,0,0,171.658899664602,15.921780554,164.056219440967,0.000264333,164.056219440967,0.613419959
chan,75,500,500,5,2.55039899893398,173.339699959242,0.026950364,0,0,249.568609338163,0.530196815,0,0,236.317184116325,43.494731363,140.666119730309,0.000458385,140.666119730309,0.948160317
chan,100,500,500,5,2.14023970949784,239.625303987671,0.067699042,0,0,174.60092269603,0.738348253,0,0,183.403518167378,95.359389322,196.176856175337,0.000684058,196.176856175337,0.833455048
chan,125,500,500,5,1.92014574352468,225.305395395409,0.010114031,0,0,201.729163193731,1.345276883,0,0,204.276281990774,207.447396710001,193.928205500824,0.000865305,193.928205500824,1.750324206
chan,150,500,500,5,1.78909094008957,231.319300183349,0.062187387,0,0,211.369754319345,3.037905636,0,0,215.813040731374,480.063471435998,209.587125547247,0.001573067,209.587125547247,3.043169723
chan,175,500,500,5,1.70525203397531,200.971708582125,0.069216012,0,0,238.280352500144,3.743620178,0,0,239.433950442658,839.934785526,178.444820461508,0.002031938,178.444820461508,3.648575076
chan,200,500,500,5,1.64870765219083,213.226144842016,0.070766717,0,0,240.602328315268,5.953299745,0,0,236.10661584518,1242.06513241001,194.462473608301,0.003483097,194.462473608301,5.288168724
chan,225,500,500,5,1.60900550368341,231.571066464079,0.097053178,0,0,264.207538330762,7.496753732,0,0,243.625129410163,1841.88274169801,205.438181956948,0.005202823,205.438181956949,9.47047940299999
chan,250,500,500,5,1.58025134593545,214.292694489142,0.093583495,0,0,268.408029490769,11.999444519,0,0,257.113126318607,2993.46502923299,189.326250520238,0.003037827,189.326250520238,11.24829745


==> csvs/output_brute_exp6_m500_n500_os0.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,bruteLTO,tbruteLTO,LPO,tLPO,bruteLPO,tbruteLPO,LCO,tLCO,bruteLCO,tbruteLCO
exp6,25,500,500,0,0.04960628287400624,1.319729824978682,0.001616676,7.651910031879696,1.50989e-4,7.651910031879687,0.013009426,493.9353410648493,1.43403e-4,493.93534100510374,0.46180223999999986,0.7518009092257374,4.897e-5,0.7518009092257383,0.02939021599999999
exp6,50,500,500,0,0.00276213586400995,0.2745692031470694,0.003348196,5.764139671628137,5.7488e-5,5.764139671783542,0.07109631,19.16525877761817,3.4881e-5,19.16525877394665,3.0689047089999986,0.33674079755480324,1.14214e-4,0.3367407975547955,0.065927188
exp6,75,500,500,0,1.5379895628599e-4,0.02433418003504505,0.001792755,0.05941156644035577,9.6888e-5,0.05941156644199486,0.10071957899999998,5.50188414659997,5.2768e-5,5.501883978629713,7.497417952000013,0.02399643878609567,2.03506e-4,0.02399643878610473,0.113037128
exp6,100,500,500,0,8.56370581290721e-6,0.0151705791735602,0.002273599,0.0059798977282645,1.55718e-4,0.00597989786735788,0.15600297900000001,0.03847007539817105,7.5153e-5,0.03847004652687391,16.275246409999994,0.0030185551508203,6.39307e-4,0.00301855515087104,0.15598134899999994
exp6,125,500,500,0,4.76837158203125e-7,2.5197105255103e-4,0.003544066,3.2071783725896e-4,2.38223e-4,3.2071777422015e-4,0.261604686,0.0115843835888013,1.5350299999999e-4,0.0115833723697825,32.55207743100006,7.642085465246602e-5,4.76927e-4,7.642085466684017e-5,0.26461183
exp6,150,500,500,0,2.6550850812802873e-8,7.613291433422369e-6,0.003729644,5.2387676717344e-4,4.0713e-4,5.2389367956439e-4,0.3966592,6.3813718423965e-4,1.9324099999999e-4,6.3808821300286e-4,61.062080326999705,4.239669158578925e-6,0.001300334,4.239669161507486e-6,0.40638154199999993
exp6,175,500,500,0,1.4783824346663435e-9,2.695211244367031e-5,0.00585178,7.703302325437191e-8,0.001191259,7.702991859028527e-8,0.6261131840000002,1.1637448351058842e-5,9.8651e-4,1.0912567750921834e-5,108.72796572100005,2.451347537493389e-6,0.002067815,2.4513467703553326e-6,0.6106629849999999
exp6,200,500,500,0,8.231806349783991e-11,2.989634745204333e-8,0.011473045,2.3117118252807845e-7,7.51891e-4,2.3117899621845485e-7,0.7748336200000001,6.02788710400098e-6,4.6790799999999e-4,1.1728554973967405e-5,162.15777696100204,1.708014166792611e-8,0.001634338,1.7080152816681706e-8,0.7815985160000002
exp6,225,500,500,0,4.5835660781262966e-12,1.574209468080156e-9,0.007392055,2.3309508406235359e-7,0.00131607499999999,1.0927117543608165e-7,1.056393641,4.630390985402081e-7,8.68901e-4,2.414867865847103e-6,242.2389902819984,1.558857243550902e-9,0.003069564,1.5588764509464251e-9,1.042972102
exp6,250,500,500,0,2.5521832146964044e-13,8.170424079848199e-11,0.014764277,1.295245093404405e-9,8.17116e-4,1.946329614234213e-9,1.4447596729999983,3.135553557924802e-8,4.14865e-4,1.9967039698099305e-8,357.11321896000055,5.933924585762184e-11,0.001789975,5.933169885478894e-11,1.3890788400000007


==> csvs/output_brute_exp6_m500_n500_os5.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,bruteLTO,tbruteLTO,LPO,tLPO,bruteLPO,tbruteLPO,LCO,tLCO,bruteLCO,tbruteLCO
exp6,25,500,500,5,0.04960628287400624,0.5151928306499143,9.30223e-4,0,0,0.9438381824754716,0.012579237,0,0,0.964766697547318,0.428087532,0.47990655114417713,1.1653e-4,0.4799065511441773,0.23461242799999996
exp6,50,500,500,5,0.00276213586400995,0.06926929915630946,0.001658904,0,0,0.07848410807781572,0.04597560799999998,0,0,0.08533611177734417,2.335220409000005,0.06508767532245809,1.0587e-4,0.06508767532245657,0.04018662899999999
exp6,75,500,500,5,1.5379895628599e-4,0.00468995620512718,0.003436753,0,0,0.00843413385317067,0.091912025,0,0,0.00937721474179985,7.297278789,0.00598680107471479,2.07403e-4,0.00598680107471471,0.08664519300000001
exp6,100,500,500,5,8.56370581290721e-6,4.338125720239e-4,0.00363286,0,0,5.7154637504246e-4,0.15767251200000004,0,0,4.8463273237765e-4,16.298858462000037,3.6141180988958e-4,3.05829e-4,3.6141180988946e-4,0.14796526799999998
exp6,125,500,500,5,4.76837158203125e-7,2.7478940331659103e-5,0.002993574,0,0,2.7166586473867944e-5,0.24552616999999996,0,0,2.8319811571986177e-5,31.883173834999884,2.9472927700698466e-5,5.50662e-4,2.947292770164469e-5,0.2354899300000001
exp6,150,500,500,5,2.6550850812802873e-8,2.424394943296977e-6,0.005867961,0,0,2.1739564062855356e-6,0.379078546,0,0,2.3724446270433043e-6,59.00475857400025,2.5563540651840843e-6,9.3729e-4,2.556354064364476e-6,0.3723106720000001
exp6,175,500,500,5,1.4783824346663435e-9,1.356751817452373e-7,0.006708932,0,0,1.565421685126321e-7,0.554795244,0,0,1.577067004265388e-7,100.20678619700102,1.3702074624760517e-7,0.001887173,1.3702074750434298e-7,0.5395132630000002
exp6,200,500,500,5,8.231806349783991e-11,7.741140699950338e-9,0.006854199,0,0,1.0936216021503302e-8,0.7798726220000002,0,0,1.1090766988321934e-8,160.01015000300012,8.8864640573329e-9,0.002065956,8.886461831900451e-9,0.7594965089999995
exp6,225,500,500,5,4.5835660781262966e-12,5.130050793739645e-10,0.008757553,0,0,5.670521292916499e-10,1.017314377,0,0,5.864091621835079e-10,232.49579021199975,4.3671730990580877e-10,0.004222494,4.3671704755189167e-10,0.9980324619999998
exp6,250,500,500,5,2.5521832146964044e-13,4.6569028247944e-11,0.01080369,0,0,3.185542885128099e-11,1.3450787490000002,0,0,3.375432573502065e-11,343.74177920599794,3.826867663195059e-11,0.003018589,3.8265942527547125e-11,1.3063661110000009


==> csvs/output_chan_diff.csv <==
matrix,m,n,discrepancy,ranks,LTO,LPO,LCO
chan,500,500,0,25,15.521615607383984,149.0199862009981,0.4687606295598047
chan,500,500,0,50,16.877413557149062,185.183972137309,0.4803299147775946
chan,500,500,0,75,29.322805782760796,160.85251892756816,0.47597115743440677
chan,500,500,0,100,35.60254531573757,1670.9891012046987,0.4732414865643905
chan,500,500,0,125,28.561282889892983,488.19017611808164,0.4803861298957894
chan,500,500,0,150,35.831909506078226,456.0287165186427,0.4709432142758791
chan,500,500,0,175,304.54557109447853,2347.1895255951,0.48308683074904785
chan,500,500,0,200,93.43953991718085,523.0439145097687,0.47384473358886914
chan,500,500,0,225,71.01559278971216,730.2086024379124,0.47004374000927074
chan,500,500,0,250,78.91879252496214,728.1548433891041,0.4765504206244577


==> csvs/output_chan_m500_n500_os0.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,LPO,tLPO,LCO,tLCO
chan,25,500,500,0,6.388165140461607,1908.0694979640325,9.56633039e-4,8123.264767873586,1.3766429e-5,51967.61402547819,8.497105e-6,498.205938361819,2.6804896e-5
chan,50,500,500,0,3.458366100744465,2892.198889193978,0.0017652714230000006,10100.77022463834,3.901296799999997e-5,104786.11951781478,2.0681223e-5,588.3149894922079,8.262923e-5
chan,75,500,500,0,2.5503989989339773,2930.823924518164,0.001985436587,16645.48561762522,8.222411699999998e-5,99529.40729355977,4.425134899999999e-5,673.023816204327,1.68335319e-4
chan,100,500,500,0,2.1402397094978376,2392.5256658294998,0.002392806626,22035.15847281443,1.5445001799999924e-4,1986277.8576454856,7.720948499999993e-5,643.0539019397754,2.96881499e-4
chan,125,500,500,0,1.9201457435246776,3351.951088405684,0.002886762136,19101.091277878866,2.3057034599999825e-4,283323.918782859,1.1595749599999916e-4,746.3086957686255,4.35674223e-4
chan,150,500,500,0,1.7890909400895652,3099.303605517785,0.003648048341,25801.47972981049,3.2197203799999905e-4,285693.0176876591,1.6770975399999898e-4,710.9626701069188,6.93493963e-4
chan,175,500,500,0,1.7052520339753148,5712.568514205376,0.004491566627,178370.52256260774,4.5083409899999825e-4,1640750.3729123394,2.4738412899999863e-4,790.8003984317487,9.72503076e-4
chan,200,500,500,0,1.6487076521908328,6854.003917480736,0.004968117959,49584.68630935312,5.69519560999999e-4,342305.8658319988,2.828223259999992e-4,751.4408290866002,0.001266819109
chan,225,500,500,0,1.609005503683408,3044.8768215301366,0.006074938796,43575.12717886448,7.74622060999999e-4,473771.48530355876,4.1309916499999874e-4,756.0836677064757,0.001635658959
chan,250,500,500,0,1.5802513459354484,6295.788580048325,0.00708484265,47631.74268555575,9.494104019999985e-4,479105.434358237,5.082925019999988e-4,774.7537344493473,0.002028218622


==> csvs/output_chan_m500_n500_os5.csv <==
matrix,ranks,m,n,discrepancy,err_svd,err_GN,timeGN,LTO,tLTO,LPO,tLPO,LCO,tLCO
chan,25,500,500,5,6.388165140461607,172.25151592421963,0.0010117938800000002,0,0,0,0,154.31528110580388,3.3911806e-5
chan,50,500,500,5,3.458366100744465,186.3837966783029,0.0015281224279999998,0,0,0,0,166.45624645959265,9.0096906e-5
chan,75,500,500,5,2.5503989989339773,202.30634921048346,0.001924717408,0,0,0,0,180.33447498033902,1.92488393e-4
chan,100,500,500,5,2.1402397094978376,212.55642151294464,0.0030342743680000007,0,0,0,0,188.7144865534573,3.73215884e-4
chan,125,500,500,5,1.9201457435246776,221.62768384740298,0.003042677627,0,0,0,0,197.4171415388643,4.593867e-4
chan,150,500,500,5,1.7890909400895652,226.56089822397504,0.003846389427,0,0,0,0,201.54870846159935,7.727655649999999e-4
chan,175,500,500,5,1.7052520339753148,230.14599456627911,0.004583099126,0,0,0,0,204.68913319846652,0.001034656906
chan,200,500,500,5,1.6487076521908328,232.14078253485488,0.0054034192040000005,0,0,0,0,207.29702769966997,0.001214662808
chan,225,500,500,5,1.609005503683408,232.78600774748367,0.006295865463,0,0,0,0,206.9249522010879,0.001780790486
chan,250,500,500,5,1.5802513459354484,230.83520710676365,0.007392296839,0,0,0,0,204.69135497530112,0.00215034702

